Sparse HP Filter: Finding Kinks in the COVID-19 Contact Rate

In this paper, we estimate the time-varying COVID-19 contact rate of a Susceptible-Infected-Recovered (SIR) model. Our measurement of the contact rate is constructed using data on actively infected, recovered and deceased cases. We propose a new trend filtering method that is a variant of the Hodrick-Prescott (HP) filter, constrained by the number of possible kinks. We term it the $\textit{sparse HP filter}$ and apply it to daily data from five countries: Canada, China, South Korea, the UK and the US. Our new method yields the kinks that are well aligned with actual events in each country. We find that the sparse HP filter provides a fewer kinks than the $\ell_1$ trend filter, while both methods fitting data equally well. Theoretically, we establish risk consistency of both the sparse HP and $\ell_1$ trend filters. Ultimately, we propose to use time-varying $\textit{contact growth rates}$ to document and monitor outbreaks of COVID-19.

==> figures/graphs-2020-07-18/covid_Canada_2020-07-18.csv <==
"","date","confirmed","death","recovered"
"1",2020-01-22,0,0,0
"2",2020-01-23,0,0,0
"3",2020-01-24,0,0,0
"4",2020-01-25,0,0,0
"5",2020-01-26,1,0,0
"6",2020-01-27,0,0,0
"7",2020-01-28,1,0,0
"8",2020-01-29,0,0,0
"9",2020-01-30,0,0,0
"10",2020-01-31,2,0,0
"11",2020-02-01,0,0,0
"12",2020-02-02,0,0,0
"13",2020-02-03,0,0,0
"14",2020-02-04,0,0,0
"15",2020-02-05,1,0,0
"16",2020-02-06,0,0,0
"17",2020-02-07,2,0,0
"18",2020-02-08,0,0,0
"19",2020-02-09,0,0,0
"20",2020-02-10,0,0,0
"21",2020-02-11,0,0,0
"22",2020-02-12,0,0,1
"23",2020-02-13,0,0,0
"24",2020-02-14,0,0,0
"25",2020-02-15,0,0,0
"26",2020-02-16,0,0,0
"27",2020-02-17,1,0,0
"28",2020-02-18,0,0,0
"29",2020-02-19,0,0,0
"30",2020-02-20,0,0,0
"31",2020-02-21,1,0,2
"32",2020-02-22,0,0,0
"33",2020-02-23,0,0,0
"34",2020-02-24,1,0,0
"35",2020-02-25,1,0,0
"36",2020-02-26,0,0,0
"37",2020-02-27,2,0,3
"38",2020-02-28,1,0,0
"39",2020-02-29,6,0,0
"40",2020-03-01,4,0,0
"41",2020-03-02,3,0,0
"42",2020-03-03,3,0,0
"43",2020-03-04,3,0,0
"44",2020-03-05,4,0,0
"45",2020-03-06,12,0,0
"46",2020-03-07,5,0,2
"47",2020-03-08,10,0,0
"48",2020-03-09,13,1,0
"49",2020-03-10,2,0,0
"50",2020-03-11,29,0,0
"51",2020-03-12,9,0,0
"52",2020-03-13,76,0,0
"53",2020-03-14,5,0,0
"54",2020-03-15,54,0,0
"55",2020-03-16,163,3,1
"56",2020-03-17,63,1,0
"57",2020-03-18,179,3,0
"58",2020-03-19,143,1,0
"59",2020-03-20,143,3,0
"60",2020-03-21,334,7,1
"61",2020-03-22,192,2,0
"62",2020-03-23,619,4,0
"63",2020-03-24,702,1,100
"64",2020-03-25,461,4,73
"65",2020-03-26,791,8,1
"66",2020-03-27,640,16,72
"67",2020-03-28,894,7,210
"68",2020-03-29,704,3,0
"69",2020-03-30,1118,16,0
"70",2020-03-31,1129,21,1126
"71",2020-04-01,1033,8,-268
"72",2020-04-02,1724,30,411
"73",2020-04-03,1153,40,440
"74",2020-04-04,541,39,402
"75",2020-04-05,2778,41,435
"76",2020-04-06,807,80,244
"77",2020-04-07,1309,36,535
"78",2020-04-08,1269,32,363
"79",2020-04-09,1513,96,1008
"80",2020-04-10,1405,54,693
"81",2020-04-11,1257,97,734
"82",2020-04-12,983,60,534
"83",2020-04-13,1381,67,635
"84",2020-04-14,1355,120,452
"85",2020-04-15,1174,107,756
"86",2020-04-16,2600,251,732
"87",2020-04-17,2005,97,847
"88",2020-04-18,1542,45,419
"89",2020-04-19,1277,164,883
"90",2020-04-20,2025,162,696
"91",2020-04-21,1744,183,645
"92",2020-04-22,2261,168,1266
"93",2020-04-23,1636,163,307
"94",2020-04-24,1620,161,388
"95",2020-04-25,1452,169,864
"96",2020-04-26,1662,116,870
"97",2020-04-27,1583,154,1385
"98",2020-04-28,1534,142,963
"99",2020-04-29,1715,172,1096
"100",2020-04-30,1592,155,1097
"101",2020-05-01,1886,227,1340
"102",2020-05-02,1583,147,1050
"103",2020-05-03,2578,111,1107
"104",2020-05-04,1453,208,1109
"105",2020-05-05,1258,187,976
"106",2020-05-06,1479,176,1178
"107",2020-05-07,1507,175,1076
"108",2020-05-08,1473,156,979
"109",2020-05-09,1244,126,1023
"110",2020-05-10,1173,168,847
"111",2020-05-11,1173,124,898
"112",2020-05-12,1155,185,1048
"113",2020-05-13,1149,125,1122
"114",2020-05-14,1213,167,927
"115",2020-05-15,1178,87,804
"116",2020-05-16,1247,121,924
"117",2020-05-17,1126,103,731
"118",2020-05-18,1079,57,688
"119",2020-05-19,1082,68,818
"120",2020-05-20,1082,122,724
"121",2020-05-21,1167,117,938
"122",2020-05-22,1205,93,877
"123",2020-05-23,1204,106,710
"124",2020-05-24,955,68,680
"125",2020-05-25,1013,121,653
"126",2020-05-26,971,98,701
"127",2020-05-27,899,123,896
"128",2020-05-28,987,106,713
"129",2020-05-29,933,81,944
"130",2020-05-30,772,96,612
"131",2020-05-31,798,215,696
"132",2020-06-01,809,30,878
"133",2020-06-02,672,74,634
"134",2020-06-03,681,101,781
"135",2020-06-04,628,138,678
"136",2020-06-05,678,61,890
"137",2020-06-06,528,72,1013
"138",2020-06-07,703,27,588
"139",2020-06-08,601,33,668
"140",2020-06-09,462,60,774
"141",2020-06-10,479,68,1098
"142",2020-06-11,439,33,916
"143",2020-06-12,436,54,903
"144",2020-06-13,448,58,817
"145",2020-06-14,361,35,817
"146",2020-06-15,359,10,798
"147",2020-06-16,324,43,433
"148",2020-06-17,404,41,1381
"149",2020-06-18,386,49,502
"150",2020-06-19,437,47,536
"151",2020-06-20,448,58,508
"152",2020-06-21,316,16,423
"153",2020-06-22,340,12,472
"154",2020-06-23,349,18,414
"155",2020-06-24,320,32,398
"156",2020-06-25,376,23,336
"157",2020-06-26,166,4,313
"158",2020-06-27,249,5,263
"159",2020-06-28,315,6,244
"160",2020-06-29,637,46,1009
"161",2020-06-30,267,22,422
"162",2020-07-01,191,28,277
"163",2020-07-02,355,22,475
"164",2020-07-03,319,22,360
"165",2020-07-04,223,10,275
"166",2020-07-05,209,7,265
"167",2020-07-06,421,9,369
"168",2020-07-07,208,17,277
"169",2020-07-08,311,21,387
"170",2020-07-09,322,11,290
"171",2020-07-10,328,14,371
"172",2020-07-11,166,7,318
"173",2020-07-12,198,11,170
"174",2020-07-13,636,7,427
"175",2020-07-14,366,9,332
"176",2020-07-15,343,12,354
"177",2020-07-16,451,18,366
"178",2020-07-17,415,9,23848
"179",2020-07-18,316,8,155


==> figures/graphs-2020-07-18/covid_China_2020-07-18.csv <==
"","date","confirmed","death","recovered"
"1",2020-01-22,548,17,28
"2",2020-01-23,95,1,2
"3",2020-01-24,277,8,6
"4",2020-01-25,486,16,3
"5",2020-01-26,669,14,10
"6",2020-01-27,802,26,9
"7",2020-01-28,2632,49,43
"8",2020-01-29,578,2,19
"9",2020-01-30,2054,38,15
"10",2020-01-31,1661,42,79
"11",2020-02-01,2089,46,61
"12",2020-02-02,4739,102,188
"13",2020-02-03,3086,64,151
"14",2020-02-04,3991,66,229
"15",2020-02-05,3733,72,272
"16",2020-02-06,3147,70,362
"17",2020-02-07,3523,85,522
"18",2020-02-08,2704,87,597
"19",2020-02-09,3015,100,623
"20",2020-02-10,2525,107,699
"21",2020-02-11,2032,100,718
"22",2020-02-12,373,5,446
"23",2020-02-13,15136,252,1135
"24",2020-02-14,6463,152,1760
"25",2020-02-15,2055,142,1321
"26",2020-02-16,2100,103,1457
"27",2020-02-17,1921,98,1707
"28",2020-02-18,1777,139,1744
"29",2020-02-19,408,113,1756
"30",2020-02-20,458,122,2052
"31",2020-02-21,473,0,690
"32",2020-02-22,1451,205,3995
"33",2020-02-23,21,2,488
"34",2020-02-24,219,150,1828
"35",2020-02-25,513,70,2661
"36",2020-02-26,412,52,2408
"37",2020-02-27,434,29,2846
"38",2020-02-28,328,44,3399
"39",2020-02-29,428,47,2991
"40",2020-03-01,576,35,2842
"41",2020-03-02,204,42,2692
"42",2020-03-03,125,33,2596
"43",2020-03-04,125,36,2551
"44",2020-03-05,151,32,2291
"45",2020-03-06,153,29,1652
"46",2020-03-07,80,28,1595
"47",2020-03-08,53,28,1849
"48",2020-03-09,37,23,1416
"49",2020-03-10,27,16,1377
"50",2020-03-11,34,22,1463
"51",2020-03-12,11,11,1257
"52",2020-03-13,13,8,1295
"53",2020-03-14,32,13,1464
"54",2020-03-15,26,10,1357
"55",2020-03-16,30,14,893
"56",2020-03-17,25,13,888
"57",2020-03-18,44,11,957
"58",2020-03-19,54,8,780
"59",2020-03-20,94,4,731
"60",2020-03-21,55,6,591
"61",2020-03-22,130,15,505
"62",2020-03-23,63,0,452
"63",2020-03-24,93,7,466
"64",2020-03-25,70,4,493
"65",2020-03-26,121,6,408
"66",2020-03-27,115,5,539
"67",2020-03-28,102,3,380
"68",2020-03-29,123,5,482
"69",2020-03-30,76,4,341
"70",2020-03-31,81,1,283
"71",2020-04-01,82,7,199
"72",2020-04-02,71,6,160
"73",2020-04-03,79,4,195
"74",2020-04-04,32,4,186
"75",2020-04-05,59,3,261
"76",2020-04-06,63,2,103
"77",2020-04-07,53,0,100
"78",2020-04-08,91,2,157
"79",2020-04-09,74,2,112
"80",2020-04-10,58,1,112
"81",2020-04-11,73,3,86
"82",2020-04-12,120,0,79
"83",2020-04-13,79,2,83
"84",2020-04-14,93,0,161
"85",2020-04-15,50,1,111
"86",2020-04-16,47,0,90
"87",2020-04-17,357,1290,-849
"88",2020-04-18,27,0,62
"89",2020-04-19,18,0,76
"90",2020-04-20,12,0,55
"91",2020-04-21,36,0,54
"92",2020-04-22,15,0,62
"93",2020-04-23,16,0,122
"94",2020-04-24,15,0,126
"95",2020-04-25,10,0,66
"96",2020-04-26,3,1,102
"97",2020-04-27,6,0,97
"98",2020-04-28,22,0,48
"99",2020-04-29,4,0,52
"100",2020-04-30,12,0,49
"101",2020-05-01,3,0,50
"102",2020-05-02,0,0,13
"103",2020-05-03,5,0,98
"104",2020-05-04,2,0,108
"105",2020-05-05,2,0,78
"106",2020-05-06,2,0,59
"107",2020-05-07,5,0,48
"108",2020-05-08,1,0,16
"109",2020-05-09,14,0,134
"110",2020-05-10,20,0,40
"111",2020-05-11,1,0,31
"112",2020-05-12,7,0,24
"113",2020-05-13,6,0,24
"114",2020-05-14,5,0,15
"115",2020-05-15,9,0,20
"116",2020-05-16,6,1,12
"117",2020-05-17,10,0,13
"118",2020-05-18,9,0,4
"119",2020-05-19,0,0,0
"120",2020-05-20,0,0,0
"121",2020-05-21,0,0,0
"122",2020-05-22,18,0,22
"123",2020-05-23,3,0,3
"124",2020-05-24,11,0,8
"125",2020-05-25,7,0,9
"126",2020-05-26,1,0,6
"127",2020-05-27,3,0,9
"128",2020-05-28,0,0,4
"129",2020-05-29,17,0,11
"130",2020-05-30,5,0,4
"131",2020-05-31,18,0,3
"132",2020-06-01,8,0,9
"133",2020-06-02,7,0,2
"134",2020-06-03,-1,0,4
"135",2020-06-04,11,0,11
"136",2020-06-05,6,0,5
"137",2020-06-06,9,0,4
"138",2020-06-07,5,0,10
"139",2020-06-08,4,0,10
"140",2020-06-09,3,0,7
"141",2020-06-10,11,0,5
"142",2020-06-11,7,0,8
"143",2020-06-12,12,0,8
"144",2020-06-13,58,0,3
"145",2020-06-14,49,0,7
"146",2020-06-15,43,0,7
"147",2020-06-16,44,0,4
"148",2020-06-17,36,0,17
"149",2020-06-18,36,0,5
"150",2020-06-19,0,0,0
"151",2020-06-20,59,1,19
"152",2020-06-21,19,0,1
"153",2020-06-22,52,0,12
"154",2020-06-23,29,1,8
"155",2020-06-24,20,0,7
"156",2020-06-25,28,1,10
"157",2020-06-26,24,0,8
"158",2020-06-27,18,0,11
"159",2020-06-28,14,0,18
"160",2020-06-29,23,0,10
"161",2020-06-30,5,0,13
"162",2020-07-01,31,0,18
"163",2020-07-02,14,0,15
"164",2020-07-03,8,0,15
"165",2020-07-04,19,0,26
"166",2020-07-05,14,0,12
"167",2020-07-06,18,0,7
"168",2020-07-07,28,0,29
"169",2020-07-08,33,0,48
"170",2020-07-09,42,0,0
"171",2020-07-10,0,0,0
"172",2020-07-11,79,0,74
"173",2020-07-12,46,0,31
"174",2020-07-13,0,0,0
"175",2020-07-14,109,1,60
"176",2020-07-15,20,2,38
"177",2020-07-16,68,0,13
"178",2020-07-17,0,0,0
"179",2020-07-18,0,0,0


==> figures/graphs-2020-07-18/covid_South_Korea_2020-07-18.csv <==
"","date","confirmed","death","recovered"
"1",2020-01-22,1,0,0
"2",2020-01-23,0,0,0
"3",2020-01-24,1,0,0
"4",2020-01-25,0,0,0
"5",2020-01-26,1,0,0
"6",2020-01-27,1,0,0
"7",2020-01-28,0,0,0
"8",2020-01-29,0,0,0
"9",2020-01-30,0,0,0
"10",2020-01-31,7,0,0
"11",2020-02-01,1,0,0
"12",2020-02-02,3,0,0
"13",2020-02-03,0,0,0
"14",2020-02-04,1,0,0
"15",2020-02-05,3,0,0
"16",2020-02-06,4,0,0
"17",2020-02-07,1,0,1
"18",2020-02-08,0,0,0
"19",2020-02-09,1,0,2
"20",2020-02-10,2,0,0
"21",2020-02-11,1,0,0
"22",2020-02-12,0,0,4
"23",2020-02-13,0,0,0
"24",2020-02-14,0,0,0
"25",2020-02-15,0,0,2
"26",2020-02-16,1,0,0
"27",2020-02-17,1,0,1
"28",2020-02-18,1,0,2
"29",2020-02-19,0,0,0
"30",2020-02-20,73,1,4
"31",2020-02-21,100,1,0
"32",2020-02-22,229,0,0
"33",2020-02-23,169,4,2
"34",2020-02-24,231,2,0
"35",2020-02-25,144,2,4
"36",2020-02-26,284,2,0
"37",2020-02-27,505,1,0
"38",2020-02-28,571,0,0
"39",2020-02-29,813,3,5
"40",2020-03-01,586,1,3
"41",2020-03-02,599,11,0
"42",2020-03-03,851,0,0
"43",2020-03-04,435,7,11
"44",2020-03-05,467,0,0
"45",2020-03-06,505,7,94
"46",2020-03-07,448,2,0
"47",2020-03-08,273,6,-17
"48",2020-03-09,164,3,0
"49",2020-03-10,35,1,129
"50",2020-03-11,242,6,41
"51",2020-03-12,114,6,45
"52",2020-03-13,110,0,177
"53",2020-03-14,107,6,0
"54",2020-03-15,76,3,0
"55",2020-03-16,74,0,627
"56",2020-03-17,84,6,270
"57",2020-03-18,93,3,133
"58",2020-03-19,152,7,0
"59",2020-03-20,87,3,0
"60",2020-03-21,147,8,0
"61",2020-03-22,162,9,1369
"62",2020-03-23,0,0,0
"63",2020-03-24,76,9,598
"64",2020-03-25,100,6,223
"65",2020-03-26,104,5,414
"66",2020-03-27,91,8,384
"67",2020-03-28,146,5,283
"68",2020-03-29,105,8,222
"69",2020-03-30,78,6,195
"70",2020-03-31,125,4,180
"71",2020-04-01,101,3,159
"72",2020-04-02,89,4,261
"73",2020-04-03,86,5,193
"74",2020-04-04,94,3,304
"75",2020-04-05,81,6,138
"76",2020-04-06,47,3,135
"77",2020-04-07,47,6,96
"78",2020-04-08,53,8,82
"79",2020-04-09,39,4,197
"80",2020-04-10,27,4,144
"81",2020-04-11,30,3,126
"82",2020-04-12,32,3,125
"83",2020-04-13,25,3,79
"84",2020-04-14,27,5,87
"85",2020-04-15,27,3,82
"86",2020-04-16,22,4,141
"87",2020-04-17,22,1,72
"88",2020-04-18,18,2,108
"89",2020-04-19,8,2,105
"90",2020-04-20,13,2,72
"91",2020-04-21,9,1,99
"92",2020-04-22,11,1,64
"93",2020-04-23,14,2,224
"94",2020-04-24,10,0,134
"95",2020-04-25,10,2,82
"96",2020-04-26,10,1,47
"97",2020-04-27,14,1,90
"98",2020-04-28,9,2,68
"99",2020-04-29,4,1,137
"100",2020-04-30,9,1,13
"101",2020-05-01,6,2,51
"102",2020-05-02,13,0,60
"103",2020-05-03,8,2,34
"104",2020-05-04,3,2,66
"105",2020-05-05,2,1,50
"106",2020-05-06,4,1,86
"107",2020-05-07,12,0,65
"108",2020-05-08,18,0,84
"109",2020-05-09,34,0,42
"110",2020-05-10,35,0,22
"111",2020-05-11,27,2,38
"112",2020-05-12,26,1,25
"113",2020-05-13,29,1,67
"114",2020-05-14,27,0,59
"115",2020-05-15,19,2,30
"116",2020-05-16,13,0,37
"117",2020-05-17,15,1,16
"118",2020-05-18,13,0,34
"119",2020-05-19,32,0,128
"120",2020-05-20,12,1,69
"121",2020-05-21,20,0,27
"122",2020-05-22,23,2,32
"123",2020-05-23,25,0,19
"124",2020-05-24,16,1,13
"125",2020-05-25,19,2,49
"126",2020-05-26,40,0,20
"127",2020-05-27,79,0,45
"128",2020-05-28,58,0,23
"129",2020-05-29,39,0,35
"130",2020-05-30,27,1,7
"131",2020-05-31,35,1,17
"132",2020-06-01,38,1,24
"133",2020-06-02,49,1,21
"134",2020-06-03,39,0,32
"135",2020-06-04,39,0,7
"136",2020-06-05,51,0,25
"137",2020-06-06,57,0,21
"138",2020-06-07,38,0,11
"139",2020-06-08,38,1,26
"140",2020-06-09,50,2,22
"141",2020-06-10,45,0,43
"142",2020-06-11,56,1,15
"143",2020-06-12,48,0,22
"144",2020-06-13,34,0,27
"145",2020-06-14,36,0,12
"146",2020-06-15,34,1,30
"147",2020-06-16,43,1,14
"148",2020-06-17,59,1,26
"149",2020-06-18,49,0,35
"150",2020-06-19,67,0,21
"151",2020-06-20,48,0,12
"152",2020-06-21,17,0,13
"153",2020-06-22,46,1,27
"154",2020-06-23,51,0,22
"155",2020-06-24,28,1,44
"156",2020-06-25,39,0,198
"157",2020-06-26,51,0,145
"158",2020-06-27,62,0,47
"159",2020-06-28,42,0,65
"160",2020-06-29,43,0,108
"161",2020-06-30,50,0,76
"162",2020-07-01,54,0,71
"163",2020-07-02,63,0,75
"164",2020-07-03,63,1,52
"165",2020-07-04,61,0,21
"166",2020-07-05,46,1,16
"167",2020-07-06,44,1,66
"168",2020-07-07,63,0,56
"169",2020-07-08,49,2,49
"170",2020-07-09,45,1,46
"171",2020-07-10,35,0,79
"172",2020-07-11,44,1,34
"173",2020-07-12,62,0,26
"174",2020-07-13,33,0,78
"175",2020-07-14,39,0,66
"176",2020-07-15,61,2,48
"177",2020-07-16,60,2,64
"178",2020-07-17,39,1,59
"179",2020-07-18,34,1,37


==> figures/graphs-2020-07-18/covid_UK_2020-07-18.csv <==
"","date","confirmed","death","recovered"
"1",2020-01-22,0,0,0
"2",2020-01-23,0,0,0
"3",2020-01-24,0,0,0
"4",2020-01-25,0,0,0
"5",2020-01-26,0,0,0
"6",2020-01-27,0,0,0
"7",2020-01-28,0,0,0
"8",2020-01-29,0,0,0
"9",2020-01-30,0,0,0
"10",2020-01-31,2,0,0
"11",2020-02-01,0,0,0
"12",2020-02-02,0,0,0
"13",2020-02-03,6,0,0
"14",2020-02-04,0,0,0
"15",2020-02-05,1,0,0
"16",2020-02-06,0,0,0
"17",2020-02-07,0,0,0
"18",2020-02-08,4,0,0
"19",2020-02-09,1,0,0
"20",2020-02-10,0,0,0
"21",2020-02-11,1,0,0
"22",2020-02-12,1,0,1
"23",2020-02-13,1,0,0
"24",2020-02-14,1,0,0
"25",2020-02-15,0,0,0
"26",2020-02-16,0,0,7
"27",2020-02-17,1,0,0
"28",2020-02-18,0,0,0
"29",2020-02-19,1,0,0
"30",2020-02-20,2,0,0
"31",2020-02-21,1,0,0
"32",2020-02-22,0,0,0
"33",2020-02-23,5,0,0
"34",2020-02-24,2,0,0
"35",2020-02-25,4,0,0
"36",2020-02-26,3,0,0
"37",2020-02-27,7,0,0
"38",2020-02-28,12,0,0
"39",2020-02-29,5,0,0
"40",2020-03-01,33,0,0
"41",2020-03-02,40,0,0
"42",2020-03-03,55,0,0
"43",2020-03-04,57,0,0
"44",2020-03-05,49,0,0
"45",2020-03-06,79,1,0
"46",2020-03-07,55,1,10
"47",2020-03-08,54,0,0
"48",2020-03-09,147,1,0
"49",2020-03-10,259,4,1
"50",2020-03-11,412,0,0
"51",2020-03-12,489,2,0
"52",2020-03-13,480,1,0
"53",2020-03-14,364,18,0
"54",2020-03-15,443,15,0
"55",2020-03-16,615,23,2
"56",2020-03-17,770,16,32
"57",2020-03-18,1005,34,14
"58",2020-03-19,1066,43,0
"59",2020-03-20,1258,36,0
"60",2020-03-21,1215,56,0
"61",2020-03-22,1389,35,0
"62",2020-03-23,2349,74,0
"63",2020-03-24,2382,149,73
"64",2020-03-25,2717,187,0
"65",2020-03-26,3127,184,10
"66",2020-03-27,3249,284,1
"67",2020-03-28,2843,294,0
"68",2020-03-29,2892,215,0
"69",2020-03-30,4327,374,20
"70",2020-03-31,4534,383,8
"71",2020-04-01,4974,671,0
"72",2020-04-02,4929,652,13
"73",2020-04-03,4981,715,16
"74",2020-04-04,4073,761,7
"75",2020-04-05,3650,646,14
"76",2020-04-06,5316,571,58
"77",2020-04-07,5486,1038,38
"78",2020-04-08,5163,1036,20
"79",2020-04-09,4906,1111,14
"80",2020-04-10,4367,1153,229
"81",2020-04-11,3613,841,34
"82",2020-04-12,3539,686,4
"83",2020-04-13,4205,745,-322
"84",2020-04-14,4348,1051,19
"85",2020-04-15,5100,846,45
"86",2020-04-16,5343,1033,7
"87",2020-04-17,4990,937,19
"88",2020-04-18,4736,1118,20
"89",2020-04-19,3860,499,22
"90",2020-04-20,4866,565,10
"91",2020-04-21,4775,1173,192
"92",2020-04-22,5505,847,45
"93",2020-04-23,5168,729,29
"94",2020-04-24,4981,1014,12
"95",2020-04-25,3764,844,50
"96",2020-04-26,3473,420,4
"97",2020-04-27,4704,341,29
"98",2020-04-28,4727,913,6
"99",2020-04-29,5450,797,44
"100",2020-04-30,4964,676,2
"101",2020-05-01,4730,742,33
"102",2020-05-02,3230,622,4
"103",2020-05-03,2977,315,5
"104",2020-05-04,3383,289,9
"105",2020-05-05,3689,693,16
"106",2020-05-06,3836,652,8
"107",2020-05-07,3771,540,36
"108",2020-05-08,3052,628,27
"109",2020-05-09,2150,345,4
"110",2020-05-10,2322,269,1
"111",2020-05-11,3589,212,13
"112",2020-05-12,3395,631,8
"113",2020-05-13,3300,497,9
"114",2020-05-14,2618,429,11
"115",2020-05-15,2521,385,4
"116",2020-05-16,2072,480,11
"117",2020-05-17,1826,170,0
"118",2020-05-18,2577,160,32
"119",2020-05-19,3058,549,9
"120",2020-05-20,2712,370,17
"121",2020-05-21,2554,338,18
"122",2020-05-22,2041,358,8
"123",2020-05-23,1508,283,7
"124",2020-05-24,1355,441,2
"125",2020-05-25,1613,122,10
"126",2020-05-26,1659,136,0
"127",2020-05-27,1809,443,5
"128",2020-05-28,1736,416,1
"129",2020-05-29,1508,373,5
"130",2020-05-30,1107,230,15
"131",2020-05-31,1070,115,3
"132",2020-06-01,1444,111,31
"133",2020-06-02,1470,327,3
"134",2020-06-03,1349,365,-12
"135",2020-06-04,1238,177,7
"136",2020-06-05,1110,358,9
"137",2020-06-06,794,207,2
"138",2020-06-07,718,77,9
"139",2020-06-08,1094,55,16
"140",2020-06-09,1159,291,2
"141",2020-06-10,1186,250,12
"142",2020-06-11,1007,152,9
"143",2020-06-12,1054,204,4
"144",2020-06-13,888,183,1
"145",2020-06-14,807,36,0
"146",2020-06-15,1031,38,1
"147",2020-06-16,1083,236,9
"148",2020-06-17,999,184,11
"149",2020-06-18,1020,137,9
"150",2020-06-19,984,173,6
"151",2020-06-20,666,130,0
"152",2020-06-21,624,43,0
"153",2020-06-22,892,14,3
"154",2020-06-23,882,171,8
"155",2020-06-24,777,154,15
"156",2020-06-25,697,149,16
"157",2020-06-26,639,184,2
"158",2020-06-27,634,100,1
"159",2020-06-28,407,36,0
"160",2020-06-29,620,25,4
"161",2020-06-30,404,156,2
"162",2020-07-01,63,176,2
"163",2020-07-02,6,89,1
"164",2020-07-03,502,136,2
"165",2020-07-04,625,67,0
"166",2020-07-05,519,22,0
"167",2020-07-06,359,16,0
"168",2020-07-07,584,155,0
"169",2020-07-08,637,126,3
"170",2020-07-09,643,85,0
"171",2020-07-10,524,48,0
"172",2020-07-11,826,148,0
"173",2020-07-12,650,21,0
"174",2020-07-13,537,11,6
"175",2020-07-14,1240,138,1
"176",2020-07-15,538,85,1
"177",2020-07-16,647,66,17
"178",2020-07-17,687,114,0
"179",2020-07-18,829,40,10


==> figures/graphs-2020-07-18/covid_US_2020-07-18.csv <==
"","date","confirmed","death","recovered"
"1",2020-01-22,1,0,0
"2",2020-01-23,0,0,0
"3",2020-01-24,1,0,0
"4",2020-01-25,0,0,0
"5",2020-01-26,3,0,0
"6",2020-01-27,0,0,0
"7",2020-01-28,0,0,0
"8",2020-01-29,0,0,0
"9",2020-01-30,0,0,0
"10",2020-01-31,2,0,0
"11",2020-02-01,1,0,0
"12",2020-02-02,0,0,0
"13",2020-02-03,3,0,0
"14",2020-02-04,0,0,0
"15",2020-02-05,0,0,0
"16",2020-02-06,0,0,0
"17",2020-02-07,0,0,0
"18",2020-02-08,0,0,0
"19",2020-02-09,0,0,3
"20",2020-02-10,0,0,0
"21",2020-02-11,1,0,0
"22",2020-02-12,0,0,0
"23",2020-02-13,1,0,0
"24",2020-02-14,0,0,0
"25",2020-02-15,0,0,0
"26",2020-02-16,0,0,0
"27",2020-02-17,0,0,0
"28",2020-02-18,0,0,0
"29",2020-02-19,0,0,0
"30",2020-02-20,0,0,0
"31",2020-02-21,2,0,2
"32",2020-02-22,0,0,0
"33",2020-02-23,0,0,0
"34",2020-02-24,0,0,0
"35",2020-02-25,0,0,1
"36",2020-02-26,0,0,0
"37",2020-02-27,1,0,0
"38",2020-02-28,0,0,1
"39",2020-02-29,8,1,0
"40",2020-03-01,6,0,0
"41",2020-03-02,23,5,0
"42",2020-03-03,20,1,0
"43",2020-03-04,31,4,0
"44",2020-03-05,70,1,0
"45",2020-03-06,48,2,0
"46",2020-03-07,115,3,0
"47",2020-03-08,114,4,0
"48",2020-03-09,68,1,0
"49",2020-03-10,192,6,1
"50",2020-03-11,398,5,0
"51",2020-03-12,452,10,4
"52",2020-03-13,596,9,0
"53",2020-03-14,713,6,0
"54",2020-03-15,98,12,0
"55",2020-03-16,1392,27,5
"56",2020-03-17,1781,34,0
"57",2020-03-18,2776,57,88
"58",2020-03-19,5240,77,16
"59",2020-03-20,5322,97,26
"60",2020-03-21,6346,94,29
"61",2020-03-22,7936,145,2
"62",2020-03-23,10089,183,0
"63",2020-03-24,10262,237,170
"64",2020-03-25,11943,312,13
"65",2020-03-26,18036,413,320
"66",2020-03-27,18185,554,188
"67",2020-03-28,19793,634,203
"68",2020-03-29,19136,627,1593
"69",2020-03-30,21502,820,2979
"70",2020-03-31,26017,1224,1380
"71",2020-04-01,25481,1241,1450
"72",2020-04-02,30405,1586,527
"73",2020-04-03,31937,1315,706
"74",2020-04-04,33152,1284,4945
"75",2020-04-05,27874,1439,2796
"76",2020-04-06,29642,1668,2133
"77",2020-04-07,30777,2309,2182
"78",2020-04-08,31694,2116,1796
"79",2020-04-09,34756,2075,1851
"80",2020-04-10,33501,2093,3380
"81",2020-04-11,30026,2046,2480
"82",2020-04-12,28553,1771,1718
"83",2020-04-13,25291,1828,10494
"84",2020-04-14,27065,2404,4281
"85",2020-04-15,29096,2549,4333
"86",2020-04-16,31298,2113,2607
"87",2020-04-17,32724,2614,3842
"88",2020-04-18,28341,2386,6295
"89",2020-04-19,26038,1229,5497
"90",2020-04-20,27341,1795,1992
"91",2020-04-21,25602,2457,2875
"92",2020-04-22,28104,2389,2162
"93",2020-04-23,34195,2437,2837
"94",2020-04-24,36291,2118,18876
"95",2020-04-25,32921,1650,1293
"96",2020-04-26,27689,1293,6616
"97",2020-04-27,22465,1425,4436
"98",2020-04-28,24535,2219,4512
"99",2020-04-29,27520,2506,4784
"100",2020-04-30,29629,2296,33227
"101",2020-05-01,34162,1869,10068
"102",2020-05-02,29195,1556,11367
"103",2020-05-03,25587,1096,4770
"104",2020-05-04,22475,1309,7028
"105",2020-05-05,24185,2307,2611
"106",2020-05-06,25256,2458,119
"107",2020-05-07,27882,1919,5126
"108",2020-05-08,27178,1727,3957
"109",2020-05-09,25733,1479,13541
"110",2020-05-10,19764,879,3635
"111",2020-05-11,18878,1013,16564
"112",2020-05-12,22190,1615,-2446
"113",2020-05-13,20958,1751,13143
"114",2020-05-14,27617,1774,2984
"115",2020-05-15,25300,1661,4333
"116",2020-05-16,25101,1223,17629
"117",2020-05-17,19004,752,3889
"118",2020-05-18,21769,770,10913
"119",2020-05-19,20449,1551,6214
"120",2020-05-20,23807,1568,4920
"121",2020-05-21,25355,1223,4106
"122",2020-05-22,24141,1269,51717
"123",2020-05-23,21823,1121,11104
"124",2020-05-24,20813,608,5497
"125",2020-05-25,18991,513,12421
"126",2020-05-26,18883,685,5745
"127",2020-05-27,18282,1509,6606
"128",2020-05-28,22815,1182,8483
"129",2020-05-29,24504,1166,6455
"130",2020-05-30,24450,969,10015
"131",2020-05-31,19910,586,28297
"132",2020-06-01,17355,772,13473
"133",2020-06-02,20895,1033,5637
"134",2020-06-03,19958,990,15390
"135",2020-06-04,21351,1009,5744
"136",2020-06-05,25224,970,6704
"137",2020-06-06,22732,680,9143
"138",2020-06-07,17731,451,5518
"139",2020-06-08,17415,505,12155
"140",2020-06-09,18127,940,6333
"141",2020-06-10,20794,917,8649
"142",2020-06-11,22950,881,6788
"143",2020-06-12,25330,822,7094
"144",2020-06-13,25556,750,9220
"145",2020-06-14,19824,298,5210
"146",2020-06-15,19660,391,14518
"147",2020-06-16,23705,839,7169
"148",2020-06-17,25559,751,8688
"149",2020-06-18,27809,704,6924
"150",2020-06-19,31480,672,7600
"151",2020-06-20,32749,610,10745
"152",2020-06-21,26439,255,4673
"153",2020-06-22,30536,406,18065
"154",2020-06-23,35188,837,7350
"155",2020-06-24,34935,757,8613
"156",2020-06-25,39873,2422,7401
"157",2020-06-26,45255,605,7247
"158",2020-06-27,42705,489,8499
"159",2020-06-28,39605,241,5856
"160",2020-06-29,40804,350,20039
"161",2020-06-30,45746,721,15428
"162",2020-07-01,51174,673,9363
"163",2020-07-02,54461,698,51976
"164",2020-07-03,53312,639,8434
"165",2020-07-04,45880,247,103921
"166",2020-07-05,49883,271,12438
"167",2020-07-06,44953,325,17385
"168",2020-07-07,60021,1195,12328
"169",2020-07-08,58601,820,16986
"170",2020-07-09,63247,990,15649
"171",2020-07-10,67791,811,14074
"172",2020-07-11,60188,676,12391
"173",2020-07-12,59017,428,10750
"174",2020-07-13,59215,361,25613
"175",2020-07-14,67417,900,17159
"176",2020-07-15,67328,949,26784
"177",2020-07-16,77255,943,14763
"178",2020-07-17,71558,908,16559
"179",2020-07-18,63698,853,15516

